Core-Envelope Coupling in Intermediate-Mass Core-Helium Burning Stars

Stars between two and three solar masses rotate rapidly on the main sequence, and the detection of slow core and surface rotation in the core-helium burning phase for these stars places strong constraints on their angular momentum transport and loss. From a detailed asteroseismic study of the mixed-dipole mode pattern in a carefully selected, representative sample of stars, we find that slow core rotation rates in the range reported by prior studies are a general phenomenon and not a selection effect. We show that the core rotation rates of these stars decline strongly with decreasing surface gravity during the core He-burning phase. We argue that this is a model-independent indication of significant rapid angular momentum transport between the cores and envelopes of these stars. We see a significant range in core rotation rates at all surface gravities, with little evidence for a convergence towards a uniform value. We demonstrate using evolutionary models that measured surface rotation periods are a biased tracer of the true surface rotation distribution, and argue for using stellar models for interpreting the contrast between core and surface rotation rates. The core rotation rates we measure do not have a strong mass or metallicity dependence. We argue that the emerging data strongly favors a model where angular momentum transport is much more efficient during the core He burning phase than in the shell burning phases which precede and follow it.

==> Table1_full.txt <==
KIC	Mass	Logg	Teff	[Fe/H]	[C/N]	Psurf	Group	DeltaPi	coupling	splitting	Pcore	Psurf Theory
3744681	2.315	2.71	4938.1	0.0422419	-0.64805	-9999	1	285.9	0.3	0.1	57.87	152.123506907614
4659821	2.23	2.933	5032.54	0.0982212	-0.66243	-9999	1	213.4	0.2	0.085	68.08	69.1246080238841
5184199	2.165	2.905	5000.37	0.101859	-0.81594	-9999	1	239.2	0.2	0.095	60.92	92.5523817343408
7467630	2.765	2.78	4998.47	0.138425	-0.673904	-9999	1	293.3	0.3	0.06	96.45	76.9385256174708
7581399	2.894	2.841	5079.48	0.0215046	-0.67892	150.83	1,3	221.35	0.25	0.08	72.34	-9999.00
8962923	2.158	2.828	5051.95	-0.0563704	-0.5315	-9999	1	298.2	0.3	0.075	77.16	118.072757114218
9346602	2.141	2.658	4908.06	-0.01147	-0.52899	-9999	1	242.8	0.3	0.08	72.34	196.526255942244
8805663	2.325	2.605	4885.94	0.134042	-0.88271	-9999	2	320.1	0.3	0.03	192.90	204.395659773145
8414518	2.314	2.665	4930.66	0.127762	-0.60332	-9999	2	267.45	0.3	0.06	96.45	177.308511025105
8872979	2.576	2.801	5119.89	0.0279696	-0.8827	-9999	2	297.5	0.3	0.075	77.16	88.1041754157431
9002805	2.087	2.735	5013.67	0.0406338	-0.65284	-9999	2	243.7	0.3	0.06	96.45	169.355836249697
9328682	1.967	2.595	4936.61	-0.134186	-0.63834	-9999	2	312.6	0.2	0.09	64.30	-9999.00
11072334	1.57869	2.79977	4844.32	0.159212	-0.5382	-9999	2	-9999	-9999	-9999	-9999	-9999
11129945	1.905	2.611	4859.07	0.0962816	-0.31592	-9999	2	301.75	0.2	0.035	165.34	-9999
11181891	1.208	2.445	4939.78	-0.164245	-0.253773	-9999	2	247.2	0.3	0.035	165.34	-9999
11231992	2.44507	2.93342	5117.68	-0.0290464	-0.60406	162	2,3	-9999	-9999	-9999	-9999	51.5948528235493
11234897	2.88	2.702	5101.36	0.123067	-0.86928	-9999	2	-9999	-9999	-9999	-9999	89.5633105233239
11235672	2.919	2.787	5053.73	0.107624	-0.90844	-9999	2	-9999	-9999	0.05	115.74	-9999
11287679	1.96	2.579	5026.02	-0.165666	-0.41821	-9999	2	288.5	0.35	0.035	165.34	-9999
11289615	1.99626	2.91819	5084.29	-0.0556024	-0.66141	-9999	2	188.4	0.2	0.06	96.45	-9999
11498298	1.627	2.541	4923.92	-0.145932	-0.45561	-9999	2	244.6	0.3	0.045	128.60	-9999
11551628	1.72146	2.6391	4882.59	0.204031	-0.64446	-9999	2	233	0.2	0.035	165.34	-9999
11551746	1.76601	2.56452	4855.82	0.00371209	-0.45913	-9999	2	-9999	-9999	-9999	-9999	-9999
11805390	1.977	2.438	4928.48	0.0861137	-1.03548	-9999	2	333.1	0.45	0.045	128.60	-9999
12003742	2.221	2.697	5066.75	-0.0482814	-0.82795	-9999	2	293.8	0.2	0.03	192.90	167.171492756908
9071650	1.884	2.613	4832.14	0.196876	-0.67883	-9999	2	274	0.25	0.035	165.34	-9999
9269302	1.462	2.461	4905.71	-0.209787	-0.44303	-9999	2	393.8	0.2	0.045	128.60	-9999
2845408	2.857	2.809	5044.04	0.123396	-0.86007	142.71	3	269.6	0.28	0.07	82.67	60.9037507036301
8085964	2.617	2.896	4980.54	0.219113	-0.7283	103.03	3	216.1	0.2	0.11	52.61	55.4340781709127
3557606	2.1942	2.92495	5042.57	0.152805	-0.86985	26.34	3	218	0.2	0.07	82.67	85.3437164856873
8310792	2.741	2.963	5068.32	-0.0544174	-0.44889	112.19	3	-9999	-9999	-9999	-9999	-9999
5026399	2.208	2.962	5048.01	-0.0971356	-0.59912	72.35	3	179.85	0.2	0.18	32.15	56.3863296655751
9364778	1.917	2.453	4967.8	-0.0997166	-1.15601	105.15	3	-9999	-9999	-9999	-9999	-9999
6590381	1.876	2.656	5056.58	-0.181126	-0.284401	89.1	3	-9999	-9999	-9999	-9999	-9999
7547646	2.64737	2.72763	4922.88	0.0959094	-0.87256	85.44	3	-9999	-9999	-9999	-9999	107.001520642946
3432732	2.917	2.822	4986.42	0.205273	-0.79095	121.75	3	-9999	-9999	-9999	-9999	-9999
2845610	2.91504	2.87978	5142.47	0.0233686	-0.62493	79.72	3	-9999	-9999	-9999	-9999	-9999
7217486	2.509	2.863	4955.08	0.0901351	-0.46711	118.37	3	-9999	-9999	-9999	-9999	69.6897343608404
10461323	2.1	2.86	4874.06	0.118292	-0.61558	161.68	3	-9999	-9999	-9999	-9999	121.576394381992
9655101	2.566	2.925	5107.56	-0.0253414	-0.64131	114.44	3	-9999	-9999	-9999	-9999	-9999
7214916	2.05744	2.90915	4800.37	0.305029	-0.65377	19.09	3	-9999	-9999	-9999	-9999	-9999
8915786	2.17241	2.93765	5016.98	-0.0542644	-0.53067	151.87	3	-9999	-9999	-9999	-9999	70.0898745032184
8951178	2.122	2.946	5070.21	-0.0394594	-0.57583	141.73	3	-9999	-9999	-9999	-9999	71.0448018878235
6627543	2.33464	2.98592	5056.31	0.0728006	-0.57548	103.74	3	-9999	-9999	-9999	-9999	-9999
6129632	2.413	3.111	5067.28	-0.122093	-0.54214	3.69	3	-9999	-9999	-9999	-9999	-9999
9469212	1.756	2.542	4722.75	0.296817	-0.61285	68.44	3	232	0.25	0.045	128.60	-9999
5943345	2.221	2.611	4895.35	0.101981	-0.54675	126.01	3	291.8	0.3	0.075	77.16	214.84202940111
4937056	1.785	2.588	4850.22	0.10055	-0.392809	81.96	3	254	0.3	0.076	76.15	-9999
5194072	2.23075	2.63582	4777.94	0.284794	-0.66722	79.72	3	230	0.25	0.039	148.39	225.267665082115
3642135	1.927	2.623	5019.39	-0.205765	-0.57112	144.72	3	301.2	0.35	0.04	144.68	-9999
5109088	1.96869	2.63177	4885.57	0.165087	-0.398173	75.95	3	-9999	-9999	-9999	-9999	-9999
8365052	2.181	2.65	4997.82	-0.198823	-0.54196	77	3	255.1	0.15	0.08	72.34	226.442156340056
10977040	1.945	2.636	4965.64	-0.107094	-0.57666	114.31	3	285.7	0.35	0.045	128.60	-9999
7191945	1.952	2.676	4960.53	-0.0899694	-0.40474	140.76	3	267.2	0.2	0.045	128.60	-9999
10935853	2.077	2.721	4971.65	-0.01472	-0.62309	62.55	3	-9999	-9999	-9999	-9999	174.473882177076
5087190	2.08	2.747	4904.59	0.249723	-0.71758	66.11	3	272.8	0.5	0.08	72.34	-9999
3758731	2.917	2.808	5075.14	0.0626306	-0.82625	115.12	3	267.8	0.25	0.083	69.72	-9999
5731004	2.10274	2.7885	4973.41	0.427168	-0.90597	134.06	3	213.1	0.25	-9999	-9999	-9999
5707338	2.75957	2.83053	5034.27	0.178202	-0.91766	60.42	3	-9999	-9999	-9999	-9999	60.9111733115233
8825444	2.921	2.843	5067.02	0.142577	-0.69868	83.69	3	224	0.25	0.09	64.30	-9999
7976619	2.21873	2.85584	4965.95	0.136459	-0.88482	5.5	3	275.9	0.25	0.073	79.27	110.977652083532
6634419	2.38382	2.87586	5061.57	0.176487	-0.87522	137.85	3	226.7	0.2	0.08	72.34	84.3907080512516
9518802	2.614	2.884	5055.92	-0.00832537	-0.75155	108.23	3	214.35	0.2	0.085	68.08	54.9385513371824
4758020	2.37713	2.89269	5189.1	0.0244976	-0.63695	124.25	3	-9999	-9999	-9999	-9999	71.3305496895821
5990753	2.578	2.908	5029.38	0.234099	-0.77809	98.14	3	191.2	0.2	0.096	60.28	55.2438435228895
8648338	2.25023	2.88706	4975.19	0.160757	-0.7039	48.07	3	197.95	0.2	0.094	61.56	95.7715419869526
11295851	2.527	2.898	5051.35	0.0156195	-0.55553	165.07	3	249.6	0.25	0.074	78.20	57.2365209554609
8126282	2.582	2.903	5097.2	0.100073	-0.6604	81.97	3	-9999	-9999	-9999	-9999	53.4421168246953
6700113	2.625	2.91	5070.89	0.00347213	-0.68097	120.85	3	223.1	0.25	0.087	66.52	-9999
5439339	2.452	2.919	5097.66	0.0590516	-0.54777	60.42	3	-9999	-9999	-9999	-9999	57.2733819181643
5382824	2.29087	2.92471	5113.79	0.0133827	-0.5608	92.21	3	193.4	0.4	-9999	-9999	65.1815982632966
8230626	3.051	2.961	5102.89	0.135237	-0.8761	120.83	3	196.9	0.25	0.111	52.14	-9999
9655167	2.483	2.935	5113.19	0.0214026	-0.66262	105.21	3	188.35	0.25	-9999	-9999	50.6269535316258
5534910	2.748	2.958	4949.62	0.2788	-0.86001	94.8	3	164.7	0.15	0.06	96.45	-9999
9240941	2.422	2.952	5067.68	0.0296756	-0.7519	125.16	3	188	-9999	-9999	-9999	49.9334349000688
2447529	2.374	2.953	5030.4	0.136934	-0.75889	98.83	3	222.25	0.1	-9999	-9999	54.3496663270482
11725564	2.311	2.95	4983.57	0.14513	-0.70742	97.47	3	171	0.2	0.1	57.87	59.4088711992338
9427961	2.2055	2.9509	5073.54	0.0432826	-0.63303	87.84	3	167.5	0.2	0.1	57.87	64.343572201555
10793890	2.52	2.964	5112.94	0.0400346	-0.85997	125.09	3	191.1	0.2	0.14	41.34	-9999
6221548	2.25498	2.96766	5104.16	-0.0550054	-0.63392	103.78	3	182.25	0.2	-9999	-9999	53.3347990634743
11924806	2.233	2.959	5014.34	0.0280986	-0.67767	138.82	3	153.85	0.2	0.1	57.87	60.1635712060746
3750783	2.252	2.964	5067.83	0.0208063	-0.66878	6.79	3	168.1	0.15	0.163	35.50	57.4278185567288
8522971	2.27886	2.97518	5039.83	0.147262	-0.69769	101.59	3	156	0.2	0.176	32.88	54.0421572536922
7351098	2.23	2.975	4916.38	0.315383	-0.75564	120.88	3	145.8	0.2	0.169	34.24	68.0899076345442
8160074	2.12361	2.97547	5063.55	-0.0400414	-0.8491	141.82	3	166.5	0.2	0.165	35.07	59.9983266666345
2158410	2.865	2.593	4943.3	0.136313	-0.72849	-9999	4	-9999	-9999	-9999	-9999	131.969358719478
4381719	2.644	2.64	5081.11	0.123747	-0.77062	-9999	4	314.75	0.25	0.085	68.08	143.088106097227
4756445	2.942	2.802	5107.8	-0.0178124	-0.65574	-9999	4	270.4	0.25	0.07	82.67	-9999
5219779	2.02	2.935	5078.93	0.172377	-0.79635	-9999	4	176.7	0.2	0.14	41.34	-9999
5459287	2.238	2.825	4956.78	0.172431	-0.78153	-9999	4	293.5	0.25	0.095	60.92	125.545778347627
5736841	2.55	2.734	5178.39	-0.201913	-0.589849	-9999	4	280.6	0.25	0.1	57.87	94.7307593201821
6756579	2.177	2.509	4974.52	-0.157419	-0.47467	-9999	4	346.1	0.35	0.03	192.90	312.450287675993
6786398	2.627	2.899	5095.8	0.146127	-0.67993	-9999	4	249.5	0.2	0.105	55.11	54.2607219567691
6851401	2.697	2.946	5195.53	0.0207064	-0.92321	-9999	4	221.1	0.25	0.12	48.23	-9999
6960601	2.175	2.902	5021.79	0.132612	-0.7599	-9999	4	251.9	0.3	0.05	115.74	96.125120760263
7384966	2.272	2.944	5123.73	-0.0877934	-0.83206	-9999	4	207.5	0.2	0.11	52.61	57.4483941334385
8328014	2.72181	2.82943	5059.66	0.0767106	-0.80096	-98.83	4	226.1	0.3	0.1	57.87	61.3390130595983
9028221	2.63319	2.74839	5033.72	0.136542	-0.77017	-9999	4	165.5	0.1	0.12	48.23	103.313183865721
9533861	2.588	2.674	4869.62	0.196008	-0.61976	-9999	4	100.25	-9999	-9999	-9999	140.887979049159
9662395	2.353	2.594	4767.67	0.127364	-0.485965	-9999	4	139	-9999	-9999	-9999	204.799716712686
9775927	2.305	2.951	5118.77	-0.0851434	-0.58046	-9999	4	207.8	0.4	0.07	82.67	53.5793719085832
10288283	1.929	2.475	4714	-0.146436	-0.57851	-9999	4	-9999	-9999	-9999	-9999	-9999
10405377	2.327	2.839	5130.92	-0.320563	-0.483884	-9999	4	263.5	0.3	0.09	64.30	77.1734226364566
10724620	2.268	2.544	5088.89	-0.171303	-0.86828	-160.55	4	254.6	0.4	0.035	165.34	280.72033619795
11462629	2.515	2.913	5034.44	0.178677	-0.86654	-9999	4	198.5	0.4	0.15	38.58	56.9905368505802
11463411	2.703	2.629	5044.98	-0.0682723	-0.59273	-9999	4	285.1	0.4	0.05	115.74	125.334548367211


